Mean and Variance Estimation by Kriging

The aim of the paper is to derive the numerical least-squares estimator for mean and variance of random variable. In order to do so the following questions have to be answered: (i) what is the statistical model for the estimation procedure? (ii) what are the properties of the estimator, like optimality (in which class) or asymptotic properties? (iii) how does the estimator work in practice, how compared to competing estimators?

==> inp.dat <==
%auto-ignore %(please remove this line required in e-submission process)
1	14915.60	11/10/1999
2	14708.00	12/10/1999
3	14400.00	13/10/1999
4	14458.20	14/10/1999
5	14591.80	15/10/1999
6	14174.50	18/10/1999
7	14229.30	19/10/1999
8	14554.40	20/10/1999
9	14885.50	21/10/1999
10	14887.80	22/10/1999
11	14949.60	25/10/1999
12	14753.50	26/10/1999
13	14661.20	27/10/1999
14	14687.20	28/10/1999
15	15011.30	29/10/1999
16	14984.20	02/11/1999
17	14935.20	03/11/1999
18	14962.00	04/11/1999
19	14473.30	05/11/1999
20	14383.50	08/11/1999
21	14457.70	09/11/1999
22	14492.20	10/11/1999
23	14492.50	15/11/1999
24	14650.00	16/11/1999
25	14851.30	17/11/1999
26	14873.40	18/11/1999
27	15431.20	19/11/1999
28	15779.70	22/11/1999
29	15670.90	23/11/1999
30	15590.50	24/11/1999
31	15855.00	25/11/1999
32	16055.40	26/11/1999
33	15651.00	29/11/1999
34	15668.90	30/11/1999
35	16077.40	01/12/1999
36	16206.60	02/12/1999
37	15922.00	03/12/1999
38	15964.00	06/12/1999
39	15925.80	07/12/1999
40	16361.90	08/12/1999
41	16811.30	09/12/1999
42	17069.20	10/12/1999
43	16888.80	13/12/1999
44	16859.70	14/12/1999
45	16875.90	15/12/1999
46	16738.90	16/12/1999
47	17061.00	17/12/1999
48	17399.20	20/12/1999
49	17432.60	21/12/1999
50	17646.30	22/12/1999
51	17845.10	23/12/1999
52	18370.00	27/12/1999
53	18276.30	28/12/1999
54	18083.60	29/12/1999
55	18981.70	03/01/2000
56	18558.00	04/01/2000
57	17694.40	05/01/2000
58	18074.70	06/01/2000
59	18953.50	07/01/2000
60	19851.80	10/01/2000
61	19853.30	11/01/2000
62	19469.70	12/01/2000
63	19900.40	13/01/2000
64	20445.70	14/01/2000
65	20108.30	17/01/2000
66	20318.00	18/01/2000
67	19632.30	19/01/2000
68	19966.80	20/01/2000
69	19905.70	21/01/2000
70	20085.80	24/01/2000
71	19354.50	25/01/2000
72	19361.00	26/01/2000
73	19481.40	27/01/2000
74	19765.50	28/01/2000
75	19398.00	31/01/2000
76	19721.00	01/02/2000
77	19704.20	02/02/2000
78	20204.10	03/02/2000
79	21224.60	04/02/2000
80	20977.20	07/02/2000
81	21185.30	08/02/2000
82	21742.20	09/02/2000
83	20859.70	10/02/2000
84	21245.40	11/02/2000
85	20521.00	14/02/2000
86	21332.00	15/02/2000
87	21452.50	16/02/2000
88	21044.40	17/02/2000
89	21753.20	18/02/2000
90	21352.70	21/02/2000
91	21919.80	22/02/2000
92	22475.80	23/02/2000
93	22704.70	24/02/2000
94	22823.50	25/02/2000
95	21488.90	28/02/2000
96	21536.80	29/02/2000
97	21912.60	01/03/2000
98	22061.40	02/03/2000
99	21833.80	03/03/2000
100	22347.30	06/03/2000
101	21765.80	07/03/2000
102	21421.30	08/03/2000
103	21967.60	09/03/2000
104	22208.20	10/03/2000
105	22013.40	13/03/2000
106	21619.10	14/03/2000
107	21666.20	15/03/2000
108	21906.30	16/03/2000
109	22386.20	17/03/2000
110	21969.40	20/03/2000
111	21837.00	21/03/2000
112	22020.90	22/03/2000
113	22017.80	23/03/2000
114	22387.90	24/03/2000
115	22868.40	27/03/2000
116	22848.30	28/03/2000
117	22588.50	29/03/2000
118	21921.50	30/03/2000
119	21255.90	31/03/2000
120	21783.80	03/04/2000
121	20984.10	04/04/2000
122	20864.30	05/04/2000
123	20619.10	06/04/2000
124	21243.50	07/04/2000
125	21325.60	10/04/2000
126	20751.30	11/04/2000
127	20821.70	12/04/2000
128	20417.60	13/04/2000
129	20683.00	14/04/2000
130	19003.70	17/04/2000
131	19704.00	18/04/2000
132	19659.40	19/04/2000
133	19041.80	20/04/2000
134	19074.80	25/04/2000
135	19252.90	26/04/2000
136	19252.00	27/04/2000
137	19631.10	28/04/2000
138	19615.90	04/05/2000
139	19357.80	05/05/2000
140	19266.90	08/05/2000
141	19093.70	09/05/2000
142	19193.80	10/05/2000
143	19262.10	11/05/2000
144	19782.30	12/05/2000
145	19701.90	15/05/2000
146	19992.10	16/05/2000
147	20207.00	17/05/2000
148	19925.30	18/05/2000
149	19758.30	19/05/2000
150	19445.40	22/05/2000
151	19237.20	23/05/2000
152	18461.70	24/05/2000
153	18644.60	25/05/2000
154	18356.70	26/05/2000
155	18399.30	29/05/2000
156	19028.60	30/05/2000
157	19570.50	31/05/2000
158	19581.30	01/06/2000
159	19851.50	02/06/2000
160	20053.40	05/06/2000
161	19677.60	06/06/2000
162	19396.30	07/06/2000
163	19866.30	08/06/2000
164	19676.10	09/06/2000
165	19612.10	12/06/2000
166	19355.40	13/06/2000
167	19728.90	14/06/2000
168	19682.40	15/06/2000
169	19675.80	16/06/2000
170	19518.70	19/06/2000
171	19575.00	20/06/2000
172	19561.40	21/06/2000
173	19575.20	23/06/2000
174	19589.80	26/06/2000
175	19944.50	27/06/2000
176	19831.50	28/06/2000
177	19858.70	29/06/2000
178	19642.70	30/06/2000
179	19536.60	03/07/2000
180	19708.90	04/07/2000
181	19684.00	05/07/2000
182	19542.90	06/07/2000
183	19474.40	07/07/2000
184	19610.10	10/07/2000
185	19456.50	11/07/2000
186	19340.60	12/07/2000
187	19533.00	13/07/2000
188	19658.00	14/07/2000
189	19713.00	17/07/2000
190	19835.10	18/07/2000
191	19934.80	19/07/2000
192	19940.10	20/07/2000
193	20047.70	21/07/2000
194	20028.00	24/07/2000
195	19892.40	25/07/2000
196	19830.40	26/07/2000
197	19376.60	27/07/2000
198	19100.00	28/07/2000
199	18991.00	31/07/2000
200	18961.40	01/08/2000
201	18826.40	02/08/2000
202	18873.40	03/08/2000
203	18795.70	04/08/2000
204	18918.10	07/08/2000
205	18820.40	08/08/2000
206	19025.60	09/08/2000
207	19072.20	10/08/2000
208	18756.30	11/08/2000
209	18463.60	14/08/2000
210	18605.40	16/08/2000
211	18458.20	17/08/2000
212	18276.20	18/08/2000
213	17901.40	21/08/2000
214	17979.10	22/08/2000
215	18068.90	23/08/2000
216	18261.90	24/08/2000
217	18403.50	25/08/2000
218	18475.70	28/08/2000
219	18277.70	29/08/2000
220	18220.70	30/08/2000
221	18420.30	31/08/2000
222	18614.20	01/09/2000
223	18782.10	04/09/2000
224	18562.30	05/09/2000
225	18423.20	06/09/2000
226	18275.00	07/09/2000
227	18265.40	08/09/2000
228	18034.20	11/09/2000
229	18011.00	12/09/2000
230	18203.40	13/09/2000
231	18282.80	14/09/2000
232	18234.30	15/09/2000
233	18026.70	18/09/2000
234	18032.70	19/09/2000
235	18032.30	20/09/2000
236	17853.30	21/09/2000
237	17076.50	22/09/2000
238	17258.30	25/09/2000
239	17160.30	26/09/2000
240	16808.20	27/09/2000
241	16776.30	28/09/2000
242	16882.60	29/09/2000
243	16733.30	02/10/2000
244	16462.20	03/10/2000
245	16342.70	04/10/2000
246	16419.20	05/10/2000
247	16415.50	06/10/2000
248	16156.40	09/10/2000
249	16045.40	10/10/2000
250	15506.50	11/10/2000
251	15320.10	12/10/2000
252	14929.30	13/10/2000
253	15544.80	16/10/2000
254	15621.70	17/10/2000
255	15711.40	18/10/2000
256	15838.70	19/10/2000
257	16241.60	20/10/2000
258	16241.90	23/10/2000
259	16199.30	24/10/2000
260	16295.40	25/10/2000
261	16132.60	26/10/2000
262	15953.10	27/10/2000
263	15775.70	30/10/2000
264	15597.50	31/10/2000
265	15986.80	02/11/2000
266	16550.30	03/11/2000
267	16733.90	06/11/2000
268	17108.50	07/11/2000
269	16953.60	08/11/2000
270	16688.00	09/11/2000
271	16429.40	10/11/2000
272	15898.80	13/11/2000
273	16176.10	14/11/2000
274	16366.50	15/11/2000
275	16225.60	16/11/2000
276	16467.15	17/11/2000
277	16568.13	20/11/2000
278	16600.39	21/11/2000
279	16443.72	22/11/2000
280	16353.22	23/11/2000
281	16773.39	24/11/2000
282	16886.41	27/11/2000
283	16668.73	28/11/2000
284	16555.63	29/11/2000
285	16292.20	30/11/2000
286	16347.10	01/12/2000
287	16099.10	04/12/2000
288	16430.40	05/12/2000
289	16716.20	06/12/2000
290	16714.20	07/12/2000
291	16860.60	08/12/2000
292	16941.80	11/12/2000
293	17088.13	12/12/2000
294	17237.24	13/12/2000
295	17675.63	14/12/2000
296	17596.40	15/12/2000
297	17789.52	18/12/2000
298	18066.04	19/12/2000
299	17609.88	20/12/2000
300	17447.08	21/12/2000
301	17831.80	22/12/2000
302	18014.88	27/12/2000
303	17908.77	28/12/2000
304	17847.55	29/12/2000
305	17672.80	02/01/2001
306	17506.13	03/01/2001
307	17875.87	04/01/2001
308	17509.34	05/01/2001
309	17119.32	08/01/2001
310	17247.06	09/01/2001
311	16996.94	10/01/2001
312	16903.50	11/01/2001
313	17070.54	12/01/2001
314	16949.16	15/01/2001
315	16852.26	16/01/2001
316	16981.74	17/01/2001
317	17102.03	18/01/2001
318	17597.97	19/01/2001
319	17385.08	22/01/2001
320	17278.11	23/01/2001
321	17286.69	24/01/2001
322	17358.83	25/01/2001
323	17334.32	26/01/2001
324	17499.50	29/01/2001
325	17614.31	30/01/2001
326	17602.91	31/01/2001
327	17642.63	01/02/2001
328	17695.86	02/02/2001
329	17221.26	05/02/2001
330	17244.63	06/02/2001
331	16829.76	07/02/2001
332	16840.66	08/02/2001
333	16660.00	09/02/2001
334	16467.73	12/02/2001
335	16764.13	13/02/2001
336	16561.88	14/02/2001
337	16861.37	15/02/2001
338	16447.79	16/02/2001
339	16343.54	19/02/2001
340	16201.80	20/02/2001
341	15873.57	21/02/2001
342	15669.74	22/02/2001
343	15678.25	23/02/2001
344	15911.97	26/02/2001
345	15522.31	27/02/2001
346	15471.50	28/02/2001
347	14997.27	01/03/2001
348	15057.99	02/03/2001
349	15296.42	05/03/2001
350	15453.89	06/03/2001
351	15427.13	07/03/2001
352	15294.98	08/03/2001
353	14897.05	09/03/2001
354	14239.27	12/03/2001
355	14308.40	13/03/2001
356	14061.09	14/03/2001
357	14442.76	15/03/2001
358	14436.19	16/03/2001
359	14550.29	19/03/2001

